A cell centered Galerkin method for miscible displacement in heterogeneous porous media

In this paper we present a cell centered Galerkin (CCG) method applied to miscible displacement problems in heterogeneous porous media. The CCG approach combines concepts from finite volume and discontinuous Galerkin (DG) methods to arrive at an efficient lowest-order approximation (one unknown per cell). We demonstrate that the CCG method can be defined using classical DG weak formulations, only requires one unknown per cell, and is able to deliver comparable accuracy and improved efficiency over traditional higher-order interior penalty DG methods. In addition, we prove that the CCG method for a model Poisson problem gives rise to a inverse-positive matrix in 1D. A plethora of computational experiments in 2D and 3D showcase the effectiveness of the CCG method for highly heterogeneous flow and transport problems in porous media. Comparisons between CCG and classical DG methods are included.

==> profile_struc_32k_BE.csv <==
x,y
0.0,1.0
0.009090909090909108,1.0
0.01818181818181822,1.0
0.02727272727272733,0.9999999999999999
0.03636363636363642,0.9999999999999999
0.0454545454545455,1.0
0.05454545454545458,1.0
0.06363636363636369,0.9999999999999999
0.07272727272727277,0.9999999999999999
0.08181818181818185,0.9999999999999998
0.09090909090909094,1.0
0.1,0.9999999999999999
0.107766990291262,1.0
0.1155339805825243,1.0
0.1233009708737865,1.0
0.1310679611650486,0.9999999999999999
0.1388349514563108,1.0
0.1466019417475728,1.0
0.1543689320388351,0.9999999999999999
0.1621359223300971,1.0
0.1699029126213593,0.9999999999999999
0.1776699029126214,1.0
0.1854368932038837,0.9999999999999999
0.1932038834951457,1.0
0.2009708737864078,1.0
0.2087378640776701,1.0
0.2165048543689322,0.9999999999999999
0.2242718446601943,1.0
0.2320388349514565,1.0
0.2398058252427186,1.0
0.2475728155339808,1.0
0.2553398058252431,1.0
0.2631067961165051,0.9999999999999999
0.2708737864077672,0.9999999999999999
0.2786407766990294,0.9999999999999999
0.2864077669902916,0.9999999999999999
0.2941747572815538,0.9999999999999999
0.3019417475728158,1.0
0.309708737864078,1.0
0.3174757281553402,0.9999999999999999
0.3252427184466024,1.0
0.3330097087378644,1.0
0.3407766990291267,1.0
0.3485436893203888,1.0
0.356310679611651,1.0
0.3640776699029131,0.9999999999999999
0.3718446601941752,1.0
0.3796116504854373,0.9999999997810459
0.3873786407766994,0.9999999839161368
0.3951456310679616,0.999999881877598
0.4029126213592237,0.9999993992387914
0.4106796116504858,0.9999975412049475
0.4184466019417479,0.9999914047110914
0.42621359223301,0.9999734998168363
0.4339805825242721,0.9999264748831578
0.4417475728155343,0.9998138431925448
0.4495145631067964,0.9995654101580952
0.4572815533980586,0.9990568846843408
0.4650485436893207,0.998084799796428
0.4728155339805828,0.9963402195733396
0.4805825242718449,0.9933871947036226
0.488349514563107,0.9886536217163374
0.4961165048543692,0.9814420886448909
0.5038834951456312,0.9709658618248068
0.5116504854368934,0.9564105360053816
0.5194174757281557,0.9370160222349272
0.5271844660194177,0.912168057764031
0.5349514563106799,0.8814849224966199
0.542718446601942,0.8448846538346448
0.5504854368932043,0.8026209767939275
0.5582524271844663,0.7552816623173382
0.5660194174757285,0.7037496734779264
0.5737864077669905,0.649133644168382
0.5815533980582528,0.5926786361565868
0.589320388349515,0.5356700277847521
0.5970873786407771,0.47934278597026647
0.6048543689320391,0.4248058124255687
0.6126213592233013,0.3729873949746074
0.6203883495145636,0.3246039309068006
0.6281553398058256,0.28015074105866256
0.6359223300970878,0.23991139510336068
0.6436893203883498,0.20398065954235992
0.651456310679612,0.17229586433931754
0.6592233009708741,0.14467192350491928
0.6669902912621363,0.12083614948070363
0.6747572815533984,0.10046010003936315
0.6825242718446605,0.08318677894714095
0.6902912621359225,0.06865244185552279
0.6980582524271847,0.056502970748419076
0.7058252427184467,0.046405262122694454
0.7135922330097089,0.0380543498246053
0.7213592233009711,0.031177095234842366
0.7291262135922333,0.025533272393255778
0.7368932038834953,0.020914797160797794
0.7446601941747575,0.017143733027289523
0.7524271844660195,0.01406957762155221
0.7601941747572818,0.011566210397912783
0.7679611650485438,0.009528773077080737
0.7757281553398059,0.007870664451776081
0.7834951456310681,0.006520760816949738
0.7912621359223302,0.00542092073896127
0.7990291262135922,0.004523796191727023
0.8067961165048545,0.0037909461100809703
0.8145631067961167,0.003191236648422276
0.8223300970873787,0.0026994935095842154
0.8300970873786409,0.0022953983729927224
0.8378640776699029,0.001962535366635651
0.845631067961165,0.001687731477401094
0.8533980582524272,0.001460208041020334
0.8611650485436894,0.001271665670528922
0.8689320388349515,0.0011145971012149955
0.8766990291262136,0.0009845454080366907
0.8844660194174756,0.0008755868524519332
0.8922330097087379,0.0007847364150158731
0.9,0.0007082592964996742
0.9090909090909092,0.0005026619387672492
0.9181818181818182,0.0003524513153747188
0.9272727272727274,0.00023495801833944767
0.9363636363636364,0.00014684664220601434
0.9454545454545455,8.420344344283695e-05
0.9545454545454546,4.294945214208519e-05
0.9636363636363636,1.850469949653333e-05
0.9727272727272728,6.1001621014667364e-06
0.9818181818181818,1.1994759872116593e-06
0.990909090909091,3.2101617736812063e-09
1.0,-2.0100055029908067e-08


==> profile_struc_32k_CN.csv <==
x,y
0.0,1.0
0.009090909090909108,1.0
0.01818181818181822,1.0
0.02727272727272733,0.9999999999999999
0.03636363636363642,0.9999999999999999
0.0454545454545455,1.0
0.05454545454545458,1.0
0.06363636363636369,0.9999999999999999
0.07272727272727277,0.9999999999999999
0.08181818181818185,0.9999999999999998
0.09090909090909094,1.0
0.1,0.9999999999999999
0.107766990291262,1.0
0.1155339805825243,1.0
0.1233009708737865,1.0
0.1310679611650486,0.9999999999999999
0.1388349514563108,1.0
0.1466019417475728,1.0
0.1543689320388351,0.9999999999999999
0.1621359223300971,1.0
0.1699029126213593,0.9999999999999999
0.1776699029126214,1.0
0.1854368932038837,0.9999999999999999
0.1932038834951457,1.0
0.2009708737864078,1.0
0.2087378640776701,1.0
0.2165048543689322,0.9999999999999999
0.2242718446601943,1.0
0.2320388349514565,1.0
0.2398058252427186,1.0
0.2475728155339808,1.0
0.2553398058252431,1.0
0.2631067961165051,0.9999999999999999
0.2708737864077672,0.999999990323847
0.2786407766990294,0.9999999999999999
0.2864077669902916,1.000000030836649
0.2941747572815538,0.9999998026629744
0.3019417475728158,0.9999999609970255
0.309708737864078,1.0000001311835385
0.3174757281553402,0.9999994773811614
0.3252427184466024,1.0
0.3330097087378644,0.9999995231518728
0.3407766990291267,0.9999991415530998
0.3485436893203888,1.0000007878699704
0.356310679611651,0.999994716433976
0.3640776699029131,1.0000008446442696
0.3718446601941752,0.9999895659256212
0.3796116504854373,1.000003131879602
0.3873786407766994,0.9999883721244319
0.3951456310679616,0.9999757742190918
0.4029126213592237,0.9999999999999999
0.4106796116504858,0.9999217461106333
0.4184466019417479,0.9999988823467784
0.42621359223301,0.9999220222234892
0.4339805825242721,1.0000183093035386
0.4417475728155343,0.9998856040847125
0.4495145631067964,0.9999260941559662
0.4572815533980586,0.9999161448190648
0.4650485436893207,1.0000307172911793
0.4728155339805828,0.9994284093572104
0.4805825242718449,0.9999430042809495
0.488349514563107,0.9990126069800009
0.4961165048543692,0.9997146229606569
0.5038834951456312,1.0
0.5116504854368934,0.9965941714489028
0.5194174757281557,0.9961996063934224
0.5271844660194177,0.9941358536328644
0.5349514563106799,0.9976651480954366
0.542718446601942,1.0021950390138537
0.5504854368932043,0.9999999999999999
0.5582524271844663,0.8902366096598366
0.5660194174757285,0.7252922741705278
0.5737864077669905,0.5477099443422008
0.5815533980582528,0.38757157773927825
0.589320388349515,0.2593540284099588
0.5970873786407771,0.16539733862904968
0.6048543689320391,0.10118568453934382
0.6126213592233013,0.05972194308949295
0.6203883495145636,0.03417669890613168
0.6281553398058256,0.019046385610439462
0.6359223300970878,0.010377195198000582
0.6436893203883498,0.005547022238946665
0.651456310679612,0.002918340986911277
0.6592233009708741,0.0015155476841053012
0.6669902912621363,0.0007789621953640083
0.6747572815533984,0.0003972284086473231
0.6825242718446605,0.00020143019533813957
0.6902912621359225,0.00010178430195675437
0.6980582524271847,5.135190446377616e-05
0.7058252427184467,2.5914433841343373e-05
0.7135922330097089,1.3103096146492289e-05
0.7213592233009711,6.648797606795648e-06
0.7291262135922333,3.3907483607433897e-06
0.7368932038834953,1.740353074722756e-06
0.7446601941747575,9.001968925709467e-07
0.7524271844660195,4.698190304458267e-07
0.7601941747572818,2.4769620497608993e-07
0.7679611650485438,1.320616746455334e-07
0.7757281553398059,7.127683622376154e-08
0.7834951456310681,3.898109557644699e-08
0.7912621359223302,2.1621697205806318e-08
0.7990291262135922,1.2173903093119589e-08
0.8067961165048545,6.9635132765204095e-09
0.8145631067961167,4.0496887451155985e-09
0.8223300970873787,2.3962376682484456e-09
0.8300970873786409,1.4436444802094356e-09
0.8378640776699029,8.861553145489471e-10
0.845631067961165,5.545877434299939e-10
0.8533980582524272,3.54105728562621e-10
0.8611650485436894,2.3083792611660905e-10
0.8689320388349515,1.5373959485185499e-10
0.8766990291262136,1.0475621093883917e-10
0.8844660194174756,7.296456794591861e-11
0.8922330097087379,5.236975457000191e-11
0.9,3.8315429313046316e-11
0.9090909090909092,2.1155574043331564e-11
0.9181818181818182,1.1492425695059123e-11
0.9272727272727274,5.783071550510016e-12
0.9363636363636364,2.651191875706054e-12
0.9454545454545455,1.0781861732685764e-12
0.9545454545454546,3.7292971951002994e-13
0.9636363636363636,1.0167593705326043e-13
0.9727272727272728,1.8520636465217755e-14
0.9818181818181818,1.2687333122852202e-15
0.990909090909091,-1.488689499596537e-16
1.0,-1.252500248861564e-17


==> profile_struc_8k_CN.csv <==
x,y
0.0,1.0000000000000002
0.02000000000000004,1.0000000000000002
0.04000000000000005,0.9999999999999999
0.06000000000000005,0.9999999999999999
0.08000000000000004,0.9999999999999999
0.1,1.0
0.115686274509804,0.9999999999999997
0.131372549019608,1.0
0.1470588235294118,1.0
0.1627450980392159,1.0
0.1784313725490198,1.0
0.1941176470588236,1.0
0.2098039215686276,1.0
0.2254901960784316,1.0
0.2411764705882356,1.0
0.2568627450980395,0.9999999949748086
0.2725490196078434,0.999999993751601
0.2882352941176474,1.0000002186478183
0.3039215686274513,0.9999982673503521
0.3196078431372553,0.999999047415053
0.3352941176470592,1.0000017587415921
0.3509803921568632,0.9999790987660605
0.3666666666666671,1.000005218653609
0.382352941176471,0.999959786371498
0.3980392156862749,0.9999994247552915
0.4137254901960788,0.999632428522737
0.4294117647058827,1.0000668101046422
0.4450980392156866,0.9994304329818207
0.4607843137254906,0.9984483507654794
0.4764705882352944,0.9987784406098936
0.4921568627450983,0.9981389082269608
0.5078431372549023,0.982831196490383
0.5235294117647062,0.9852540732700279
0.5392156862745101,1.0054641240435325
0.5549019607843141,0.8445397743607229
0.5705882352941181,0.5266214756935806
0.5862745098039219,0.26974919460865693
0.6019607843137259,0.11921883906784135
0.6176470588235298,0.04714151080878523
0.6333333333333337,0.01715245700295142
0.6490196078431376,0.005873716854563206
0.6647058823529416,0.0019287083818114175
0.6803921568627453,0.0007290170425475659
0.6960784313725493,0.00019483503604697462
0.7117647058823532,6.147219647824003e-05
0.7274509803921572,1.9576552950246284e-05
0.743137254901961,6.350396419560142e-06
0.7588235294117649,2.1154871895642797e-06
0.7745098039215688,7.29036587629973e-07
0.7901960784313726,2.616409057466545e-07
0.8058823529411765,9.838286273396086e-08
0.8215686274509806,3.897870968170263e-08
0.8372549019607844,1.6357550665676624e-08
0.8529411764705885,7.308383852522008e-09
0.8686274509803922,3.4921708591592495e-09
0.8843137254901962,1.8137914410820625e-09
0.9,9.86606735922977e-10
0.92,2.461019431922223e-10
0.9400000000000001,4.8360160084437036e-11
0.9600000000000001,3.680663594310741e-12
0.98,-4.2527489775801204e-13
1.0,-4.2890530938175614e-14


==> profile_struc_DG1_4k_CN_out.csv <==
x,y
4.639691408847568e-14,0.985
0.015625,0.985
0.03125,0.985
0.046875,0.985
0.0625,0.985
0.078125,0.985
0.09375,0.985
0.109375,0.985
0.125,0.985
0.140625,0.985
0.15625,0.985
0.171875,0.985
0.1875,0.985
0.203125,0.985
0.21875,0.985
0.234375,0.985
0.25,0.985
0.265625,0.985
0.28125,0.985
0.296875,0.985
0.3125,0.985
0.328125,0.985
0.34375,0.985
0.359375,0.985
0.375,0.985
0.390625,0.985
0.40625,0.985
0.421875,0.985
0.4375,0.985
0.453125,0.985
0.46875,0.985
0.484375,0.985
0.5,1.1
0.515625,1.03
0.53125,1.1
0.546875,1.1
0.5625,0.9452131570395672
0.578125,0.5134323871256691
0.59375,0.21449568364355595
0.609375,0.07349709984982447
0.625,0.021701786038264767
0.640625,0.005743329936696265
0.65625,0.0014070138378507826
0.671875,0.00032785750993934534
0.6875,7.436549268697757e-05
0.703125,1.674903475978399e-05
0.71875,3.810487428639751e-06
0.734375,8.887018378885697e-07
0.75,2.1519356842870596e-07
0.765625,5.4691616640350325e-08
0.78125,1.4724987896954442e-08
0.796875,4.233080175188241e-09
0.8125,1.3081795147812003e-09
0.828125,4.3724918832398083e-10
0.84375,1.5904382332107028e-10
0.859375,6.343481868093866e-11
0.875,2.803946898440087e-11
0.890625,1.390158185086833e-11
0.90625,7.312729599157798e-12
0.921875,3.324462380497845e-12
0.9375,1.269347832410361e-12
0.953125,3.879466586985801e-13
0.96875,8.075859666523084e-14
0.984375,8.552324103050153e-15
1.000000000039256,1.6910301594511951e-15


==> profile_struc_DG1_4k_CN_out.dat <==
x y
4.639691408847568255e-14 9.849999999999999867e-01
1.562500000000000000e-02 9.849999999999999867e-01
3.125000000000000000e-02 9.849999999999999867e-01
4.687500000000000000e-02 9.849999999999999867e-01
6.250000000000000000e-02 9.849999999999999867e-01
7.812500000000000000e-02 9.849999999999999867e-01
9.375000000000000000e-02 9.849999999999999867e-01
1.093750000000000000e-01 9.849999999999999867e-01
1.250000000000000000e-01 9.849999999999999867e-01
1.406250000000000000e-01 9.849999999999999867e-01
1.562500000000000000e-01 9.849999999999999867e-01
1.718750000000000000e-01 9.849999999999999867e-01
1.875000000000000000e-01 9.849999999999999867e-01
2.031250000000000000e-01 9.849999999999999867e-01
2.187500000000000000e-01 9.849999999999999867e-01
2.343750000000000000e-01 9.849999999999999867e-01
2.500000000000000000e-01 9.849999999999999867e-01
2.656250000000000000e-01 9.849999999999999867e-01
2.812500000000000000e-01 9.849999999999999867e-01
2.968750000000000000e-01 9.849999999999999867e-01
3.125000000000000000e-01 9.849999999999999867e-01
3.281250000000000000e-01 9.849999999999999867e-01
3.437500000000000000e-01 9.849999999999999867e-01
3.593750000000000000e-01 9.849999999999999867e-01
3.750000000000000000e-01 9.849999999999999867e-01
3.906250000000000000e-01 9.849999999999999867e-01
4.062500000000000000e-01 9.849999999999999867e-01
4.218750000000000000e-01 9.849999999999999867e-01
4.375000000000000000e-01 9.849999999999999867e-01
4.531250000000000000e-01 9.849999999999999867e-01
4.687500000000000000e-01 9.849999999999999867e-01
4.843750000000000000e-01 9.849999999999999867e-01
5.000000000000000000e-01 1.100000000000000089e+00
5.156250000000000000e-01 1.030000000000000027e+00
5.312500000000000000e-01 1.100000000000000089e+00
5.468750000000000000e-01 1.100000000000000089e+00
5.625000000000000000e-01 9.452131570395672089e-01
5.781250000000000000e-01 5.134323871256690763e-01
5.937500000000000000e-01 2.144956836435559511e-01
6.093750000000000000e-01 7.349709984982447097e-02
6.250000000000000000e-01 2.170178603826476704e-02
6.406250000000000000e-01 5.743329936696264966e-03
6.562500000000000000e-01 1.407013837850782604e-03
6.718750000000000000e-01 3.278575099393453364e-04
6.875000000000000000e-01 7.436549268697757059e-05
7.031250000000000000e-01 1.674903475978399130e-05
7.187500000000000000e-01 3.810487428639751184e-06
7.343750000000000000e-01 8.887018378885696996e-07
7.500000000000000000e-01 2.151935684287059623e-07
7.656250000000000000e-01 5.469161664035032475e-08
7.812500000000000000e-01 1.472498789695444236e-08
7.968750000000000000e-01 4.233080175188240748e-09
8.125000000000000000e-01 1.308179514781200321e-09
8.281250000000000000e-01 4.372491883239808341e-10
8.437500000000000000e-01 1.590438233210702752e-10
8.593750000000000000e-01 6.343481868093865733e-11
8.750000000000000000e-01 2.803946898440087100e-11
8.906250000000000000e-01 1.390158185086833010e-11
9.062500000000000000e-01 7.312729599157798318e-12
9.218750000000000000e-01 3.324462380497844946e-12
9.375000000000000000e-01 1.269347832410360924e-12
9.531250000000000000e-01 3.879466586985800900e-13
9.687500000000000000e-01 8.075859666523084028e-14
9.843750000000000000e-01 8.552324103050152927e-15
1.000000000039255932e+00 1.691030159451195147e-15


==> profile_struc_DG2_4k_BE.csv <==
x,y
4.639691408847568e-14,1.0016645740799677
0.015625,1.0022602780748688
0.03125,1.0024078183237553
0.046875,1.0025612875407928
0.0625,1.0026300064317408
0.078125,1.0058884953647163
0.09375,0.9805435536333725
0.109375,0.9923387752227327
0.125,0.9942374574503628
0.140625,0.9948422830555277
0.15625,0.995130114675475
0.171875,0.9953010433983114
0.1875,0.9954157910894708
0.203125,0.9954988070098073
0.21875,0.9955610831287534
0.234375,0.9956088973695324
0.25,0.9956469644673167
0.265625,0.9956785540428501
0.28125,0.9957052270254549
0.296875,0.9957274153383715
0.3125,0.9957453595535788
0.328125,0.9957596117786355
0.34375,0.9957708987655234
0.359375,0.9957794739678621
0.375,0.9957832141011999
0.390625,0.995769749286356
0.40625,0.9956859946879839
0.421875,0.9953410397166733
0.4375,0.9941628244426296
0.453125,0.9907414885063842
0.46875,0.9822504880720254
0.484375,0.9641459141421262
0.5,0.9307411931923163
0.515625,0.8769396040307206
0.53125,0.800568694531587
0.546875,0.7040535008868257
0.5625,0.5943377371917432
0.578125,0.48099052271104376
0.59375,0.373489551135404
0.609375,0.2789646486334334
0.625,0.20117341181854798
0.640625,0.14070867943505938
0.65625,0.0959379759550106
0.671875,0.06410186159682486
0.6875,0.042195845951728206
0.703125,0.02750768781000985
0.71875,0.017848724827209526
0.734375,0.011582535607016277
0.75,0.0075508465393211025
0.765625,0.004966029262499352
0.78125,0.0033078747141752213
0.796875,0.002239800847525678
0.8125,0.0015470065549491264
0.828125,0.001093531000935311
0.84375,0.0007936528674387206
0.859375,0.0005934210440108584
0.875,0.0004590709620442893
0.890625,0.0003691893927199442
0.90625,0.00030744639701690634
0.921875,0.0002695828981577186
0.9375,0.00023080241066146342
0.953125,0.0001890716909290042
0.96875,0.0001236374382626464
0.984375,4.445691138729812e-05
1.000000000039256,6.515179704311972e-06


==> profile_struc_DG2_4k_BE.dat <==
x y
4.639691408847568255e-14 1.001664574079967673e+00
1.562500000000000000e-02 1.002260278074868838e+00
3.125000000000000000e-02 1.002407818323755251e+00
4.687500000000000000e-02 1.002561287540792767e+00
6.250000000000000000e-02 1.002630006431740828e+00
7.812500000000000000e-02 1.005888495364716251e+00
9.375000000000000000e-02 9.805435536333725333e-01
1.093750000000000000e-01 9.923387752227327274e-01
1.250000000000000000e-01 9.942374574503628493e-01
1.406250000000000000e-01 9.948422830555276875e-01
1.562500000000000000e-01 9.951301146754749638e-01
1.718750000000000000e-01 9.953010433983113803e-01
1.875000000000000000e-01 9.954157910894707584e-01
2.031250000000000000e-01 9.954988070098073072e-01
2.187500000000000000e-01 9.955610831287533546e-01
2.343750000000000000e-01 9.956088973695323974e-01
2.500000000000000000e-01 9.956469644673167085e-01
2.656250000000000000e-01 9.956785540428501058e-01
2.812500000000000000e-01 9.957052270254549420e-01
2.968750000000000000e-01 9.957274153383715021e-01
3.125000000000000000e-01 9.957453595535787905e-01
3.281250000000000000e-01 9.957596117786354784e-01
3.437500000000000000e-01 9.957708987655233823e-01
3.593750000000000000e-01 9.957794739678621498e-01
3.750000000000000000e-01 9.957832141011998539e-01
3.906250000000000000e-01 9.957697492863559763e-01
4.062500000000000000e-01 9.956859946879839107e-01
4.218750000000000000e-01 9.953410397166733148e-01
4.375000000000000000e-01 9.941628244426296002e-01
4.531250000000000000e-01 9.907414885063842158e-01
4.687500000000000000e-01 9.822504880720254183e-01
4.843750000000000000e-01 9.641459141421262480e-01
5.000000000000000000e-01 9.307411931923162962e-01
5.156250000000000000e-01 8.769396040307205764e-01
5.312500000000000000e-01 8.005686945315869663e-01
5.468750000000000000e-01 7.040535008868257227e-01
5.625000000000000000e-01 5.943377371917432095e-01
5.781250000000000000e-01 4.809905227110437553e-01
5.937500000000000000e-01 3.734895511354039965e-01
6.093750000000000000e-01 2.789646486334333986e-01
6.250000000000000000e-01 2.011734118185479758e-01
6.406250000000000000e-01 1.407086794350593806e-01
6.562500000000000000e-01 9.593797595501059317e-02
6.718750000000000000e-01 6.410186159682486340e-02
6.875000000000000000e-01 4.219584595172820585e-02
7.031250000000000000e-01 2.750768781000985028e-02
7.187500000000000000e-01 1.784872482720952641e-02
7.343750000000000000e-01 1.158253560701627723e-02
7.500000000000000000e-01 7.550846539321102481e-03
7.656250000000000000e-01 4.966029262499352392e-03
7.812500000000000000e-01 3.307874714175221276e-03
7.968750000000000000e-01 2.239800847525677801e-03
8.125000000000000000e-01 1.547006554949126441e-03
8.281250000000000000e-01 1.093531000935311090e-03
8.437500000000000000e-01 7.936528674387206220e-04
8.593750000000000000e-01 5.934210440108584434e-04
8.750000000000000000e-01 4.590709620442892918e-04
8.906250000000000000e-01 3.691893927199442027e-04
9.062500000000000000e-01 3.074463970169063402e-04
9.218750000000000000e-01 2.695828981577185900e-04
9.375000000000000000e-01 2.308024106614634159e-04
9.531250000000000000e-01 1.890716909290041884e-04
9.687500000000000000e-01 1.236374382626463978e-04
9.843750000000000000e-01 4.445691138729811860e-05
1.000000000039255932e+00 6.515179704311972362e-06


==> profile_struc_DG2_4k_CN_out.csv <==
x,y
4.639691408847568e-14,0.985
0.015625,0.985
0.03125,0.985
0.046875,0.985
0.0625,0.985
0.078125,0.985
0.09375,0.985
0.109375,0.985
0.125,0.985
0.140625,0.985
0.15625,0.985
0.171875,0.985
0.1875,0.985
0.203125,0.985
0.21875,0.985
0.234375,0.985
0.25,0.985
0.265625,0.985
0.28125,0.985
0.296875,0.985
0.3125,0.985
0.328125,0.985
0.34375,0.985
0.359375,0.985
0.375,0.985
0.390625,0.985
0.40625,0.985
0.421875,0.985
0.4375,0.985
0.453125,0.985
0.46875,0.985
0.484375,0.985
0.5,0.9876477725724757
0.515625,1.0
0.53125,1.03
0.546875,1.03
0.5625,0.7569489351744614
0.578125,0.3610152087856306
0.59375,0.13459472977132017
0.609375,0.04169891905642488
0.625,0.011253420373550971
0.640625,0.0027465918434097978
0.65625,0.0006251682878045259
0.671875,0.0001361667619483356
0.6875,2.9008879662168706e-05
0.703125,6.15975693127709e-06
0.71875,1.3251507186675282e-06
0.734375,2.929650496838653e-07
0.75,6.73927787283662e-08
0.765625,1.6307407919853074e-08
0.78125,4.190661466541101e-09
0.796875,1.1533874236442823e-09
0.8125,3.4257136060346997e-10
0.828125,1.1057642964454257e-10
0.84375,3.906409782179164e-11
0.859375,1.5227742573420723e-11
0.875,6.623098138962814e-12
0.890625,3.275332327185848e-12
0.90625,1.9014744115628384e-12
0.921875,1.074888169272029e-12
0.9375,5.313752110429324e-13
0.953125,2.013227582880333e-13
0.96875,4.81214225268469e-14
0.984375,4.5661298496168194e-15
1.000000000039256,4.256431682137414e-16


==> profile_struc_DG2_4k_CN_out.dat <==
x y
4.639691408847568255e-14 9.849999999999999867e-01
1.562500000000000000e-02 9.849999999999999867e-01
3.125000000000000000e-02 9.849999999999999867e-01
4.687500000000000000e-02 9.849999999999999867e-01
6.250000000000000000e-02 9.849999999999999867e-01
7.812500000000000000e-02 9.849999999999999867e-01
9.375000000000000000e-02 9.849999999999999867e-01
1.093750000000000000e-01 9.849999999999999867e-01
1.250000000000000000e-01 9.849999999999999867e-01
1.406250000000000000e-01 9.849999999999999867e-01
1.562500000000000000e-01 9.849999999999999867e-01
1.718750000000000000e-01 9.849999999999999867e-01
1.875000000000000000e-01 9.849999999999999867e-01
2.031250000000000000e-01 9.849999999999999867e-01
2.187500000000000000e-01 9.849999999999999867e-01
2.343750000000000000e-01 9.849999999999999867e-01
2.500000000000000000e-01 9.849999999999999867e-01
2.656250000000000000e-01 9.849999999999999867e-01
2.812500000000000000e-01 9.849999999999999867e-01
2.968750000000000000e-01 9.849999999999999867e-01
3.125000000000000000e-01 9.849999999999999867e-01
3.281250000000000000e-01 9.849999999999999867e-01
3.437500000000000000e-01 9.849999999999999867e-01
3.593750000000000000e-01 9.849999999999999867e-01
3.750000000000000000e-01 9.849999999999999867e-01
3.906250000000000000e-01 9.849999999999999867e-01
4.062500000000000000e-01 9.849999999999999867e-01
4.218750000000000000e-01 9.849999999999999867e-01
4.375000000000000000e-01 9.849999999999999867e-01
4.531250000000000000e-01 9.849999999999999867e-01
4.687500000000000000e-01 9.849999999999999867e-01
4.843750000000000000e-01 9.849999999999999867e-01
5.000000000000000000e-01 9.876477725724757128e-01
5.156250000000000000e-01 1.000000000000000000e+00
5.312500000000000000e-01 1.030000000000000027e+00
5.468750000000000000e-01 1.030000000000000027e+00
5.625000000000000000e-01 7.569489351744613792e-01
5.781250000000000000e-01 3.610152087856305925e-01
5.937500000000000000e-01 1.345947297713201707e-01
6.093750000000000000e-01 4.169891905642487961e-02
6.250000000000000000e-01 1.125342037355097149e-02
6.406250000000000000e-01 2.746591843409797781e-03
6.562500000000000000e-01 6.251682878045259273e-04
6.718750000000000000e-01 1.361667619483355996e-04
6.875000000000000000e-01 2.900887966216870642e-05
7.031250000000000000e-01 6.159756931277090338e-06
7.187500000000000000e-01 1.325150718667528231e-06
7.343750000000000000e-01 2.929650496838652805e-07
7.500000000000000000e-01 6.739277872836620096e-08
7.656250000000000000e-01 1.630740791985307357e-08
7.812500000000000000e-01 4.190661466541100651e-09
7.968750000000000000e-01 1.153387423644282296e-09
8.125000000000000000e-01 3.425713606034699738e-10
8.281250000000000000e-01 1.105764296445425659e-10
8.437500000000000000e-01 3.906409782179163932e-11
8.593750000000000000e-01 1.522774257342072336e-11
8.750000000000000000e-01 6.623098138962814040e-12
8.906250000000000000e-01 3.275332327185847860e-12
9.062500000000000000e-01 1.901474411562838392e-12
9.218750000000000000e-01 1.074888169272028949e-12
9.375000000000000000e-01 5.313752110429324244e-13
9.531250000000000000e-01 2.013227582880333014e-13
9.687500000000000000e-01 4.812142252684689972e-14
9.843750000000000000e-01 4.566129849616819427e-15
1.000000000039255932e+00 4.256431682137414004e-16


==> profile_struc_DG3_4k_CN_out.dat <==
x y
4.639691408847568255e-14 9.949999999999999956e-01
1.562500000000000000e-02 9.949999999999999956e-01
3.125000000000000000e-02 9.949999999999999956e-01
4.687500000000000000e-02 9.949999999999999956e-01
6.250000000000000000e-02 9.949999999999999956e-01
7.812500000000000000e-02 9.949999999999999956e-01
9.375000000000000000e-02 9.949999999999999956e-01
1.093750000000000000e-01 9.949999999999999956e-01
1.250000000000000000e-01 9.949999999999999956e-01
1.406250000000000000e-01 9.949999999999999956e-01
1.562500000000000000e-01 9.949999999999999956e-01
1.718750000000000000e-01 9.949999999999999956e-01
1.875000000000000000e-01 9.949999999999999956e-01
2.031250000000000000e-01 9.949999999999999956e-01
2.187500000000000000e-01 9.949999999999999956e-01
2.343750000000000000e-01 9.949999999999999956e-01
2.500000000000000000e-01 9.949999999999999956e-01
2.656250000000000000e-01 9.949999999999999956e-01
2.812500000000000000e-01 9.949999999999999956e-01
2.968750000000000000e-01 9.949999999999999956e-01
3.125000000000000000e-01 9.949999999999999956e-01
3.281250000000000000e-01 9.949999999999999956e-01
3.437500000000000000e-01 9.949999999999999956e-01
3.593750000000000000e-01 9.949999999999999956e-01
3.750000000000000000e-01 9.949999999999999956e-01
3.906250000000000000e-01 9.949999999999999956e-01
4.062500000000000000e-01 9.949999999999999956e-01
4.218750000000000000e-01 9.949999999999999956e-01
4.375000000000000000e-01 9.949999999999999956e-01
4.531250000000000000e-01 9.949999999999999956e-01
4.687500000000000000e-01 9.949999999999999956e-01
4.843750000000000000e-01 9.949999999999999956e-01
5.000000000000000000e-01 9.799999999999999822e-01
5.156250000000000000e-01 9.799999999999999822e-01
5.312500000000000000e-01 1.000000000000000000e+00
5.468750000000000000e-01 1.000000000000000000e+00
5.625000000000000000e-01 9.780557615802181193e-01
5.781250000000000000e-01 5.589131418072773583e-01
5.937500000000000000e-01 2.442953975573935177e-01
6.093750000000000000e-01 8.724773347925626754e-02
6.250000000000000000e-01 2.678995051729782945e-02
6.406250000000000000e-01 7.361583277773205147e-03
6.562500000000000000e-01 1.870059039184359404e-03
6.718750000000000000e-01 4.511578209734822204e-04
6.875000000000000000e-01 1.057438775422841397e-04
7.031250000000000000e-01 2.454764430203788716e-05
7.187500000000000000e-01 5.737478171838070735e-06
7.343750000000000000e-01 1.369293782720452617e-06
7.500000000000000000e-01 3.378064326570070939e-07
7.656250000000000000e-01 8.710026348619256426e-08
7.812500000000000000e-01 2.370934582783136369e-08
7.968750000000000000e-01 6.875710793894822548e-09
8.125000000000000000e-01 2.141359281004418363e-09
8.281250000000000000e-01 7.212142687437923718e-10
8.437500000000000000e-01 2.643743867660097008e-10
8.593750000000000000e-01 1.061981627118941155e-10
8.750000000000000000e-01 4.716858534596587529e-11
8.906250000000000000e-01 2.342976187231216303e-11
9.062500000000000000e-01 1.338013103609010462e-11
9.218750000000000000e-01 7.920887157337641493e-12
9.375000000000000000e-01 4.409456405518986626e-12
9.531250000000000000e-01 2.061840327072725806e-12
9.687500000000000000e-01 6.164043335983224966e-13
9.843750000000000000e-01 6.553326973102236616e-14
1.000000000039255932e+00 5.365429158049635534e-15

